Aero-LLM: A Distributed Framework for Secure UAV Communication and Intelligent Decision-Making

Increased utilization of unmanned aerial vehicles (UAVs) in critical operations necessitates secure and reliable communication with Ground Control Stations (GCS). This paper introduces Aero-LLM, a framework integrating multiple Large Language Models (LLMs) to enhance UAV mission security and operational efficiency. Unlike conventional singular LLMs, Aero-LLM leverages multiple specialized LLMs for various tasks, such as inferencing, anomaly detection, and forecasting, deployed across onboard systems, edge, and cloud servers. This dynamic, distributed architecture reduces performance bottleneck and increases security capabilities. Aero-LLM's evaluation demonstrates outstanding task-specific metrics and robust defense against cyber threats, significantly enhancing UAV decision-making and operational capabilities and security resilience against cyber attacks, setting a new standard for secure, intelligent UAV operations.

==> data/train_sample.csv <==
timestamp,gyro_rad_0,gyro_rad_1,gyro_rad_2,gyro_integral_dt,accelerometer_timestamp_relative,accelerometer_m_s2_0,accelerometer_m_s2_1,accelerometer_m_s2_2,accelerometer_integral_dt,accelerometer_clipping
1380000,0.0066579,-0.0029294891,-0.0053263213,4000,0,-0.023942018,0.029927697,-9.788694,4000,0

